Benchmarking, Analysis, and Optimization of Serverless Function Snapshots

Serverless computing has seen rapid adoption due to its high scalability and flexible, pay-as-you-go billing model. In serverless, developers structure their services as a collection of functions, sporadically invoked by various events like clicks. High inter-arrival time variability of function invocations motivates the providers to start new function instances upon each invocation, leading to significant cold-start delays that degrade user experience. To reduce cold-start latency, the industry has turned to snapshotting, whereby an image of a fully-booted function is stored on disk, enabling a faster invocation compared to booting a function from scratch. This work introduces vHive, an open-source framework for serverless experimentation with the goal of enabling researchers to study and innovate across the entire serverless stack. Using vHive, we characterize a state-of-the-art snapshot-based serverless infrastructure, based on industry-leading Containerd orchestration framework and Firecracker hypervisor technologies. We find that the execution time of a function started from a snapshot is 95% higher, on average, than when the same function is memory-resident. We show that the high latency is attributable to frequent page faults as the function's state is brought from disk into guest memory one page at a time. Our analysis further reveals that functions access the same stable working set of pages across different invocations of the same function. By leveraging this insight, we build REAP, a light-weight software mechanism for serverless hosts that records functions' stable working set of guest memory pages and proactively prefetches it from disk into memory. Compared to baseline snapshotting, REAP slashes the cold-start delays by 3.7x, on average.

==> dblp-alias.txt <==
% in the alphabetic order please

agache:firecracker DBLP:conf/nsdi/AgacheBILNPP20
ahn:revisiting DBLP:conf/isca/AhnJH12
aho:storing DBLP:conf/focs/AhoL86
alam:do DBLP:conf/isca/AlamZEE17
barr:spectlb DBLP:conf/isca/BarrCR11
barr:translation DBLP:conf/isca/BarrCR10
basu:efficient DBLP:conf/isca/BasuGCHS13
bhargava:accelerating DBLP:conf/asplos/BhargavaSSM08
bhatta:shared DBLP:conf/hpca/BhattacharjeeLM11
bhatta:translation DBLP:conf/asplos/Bhattacharjee17
%bruening:efficient DBLP:phd/ndltd/Bruening04
bugnion:hardware DBLP:series/synthesis/2017Bugnion
bulck:foreshadow DBLP:conf/uss/BulckMWGKPSWYS18
cadden:seuss DBLP:conf/eurosys/CaddenUADKA20
cafarella:dbos DBLP:journals/corr/abs-2007-11112
wang:replayable DBLP:conf/eurosys/WangHW19
kraska:case DBLP:conf/sigmod/KraskaBCDP18
du:supporting DBLP:conf/hpca/DuZCMM15
du:catalyzer DBLP:conf/asplos/DuYXZYQWC20
cox:efficient DBLP:conf/asplos/CoxB17
ferdman:clearing DBLP:conf/asplos/FerdmanAKVAJKPAF12
fouladi:encoding DBLP:conf/nsdi/FouladiWSBZBSPW17
fouladi:laptop DBLP:conf/usenix/FouladiRILCKZW19
fredman:storing DBLP:conf/focs/FredmanKS82
gandhi:agile DBLP:conf/isca/GandhiHS16
gandhi:efficient DBLP:conf/micro/GandhiBHS14
jonas:cloud DBLP:journals/corr/abs-1902-03383
jouppi:improving DBLP:conf/isca/Jouppi90
%kaffes:centralized DBLP:conf/cloud/KaffesYK19
kanev:profiling DBLP:conf/isca/KanevDHRMWB15
karakostas:rmm DBLP:conf/isca/KarakostasGACHM15
kim:functionbench DBLP:conf/IEEEcloud/KimL19
kim:practical DBLP:conf/cloud/KimL19
knauth:dreamserver DBLP:conf/systor/KnauthF14
kwon:coordinated DBLP:conf/osdi/KwonYPRW16
manco:my DBLP:conf/sosp/MancoLSMKSYRH17
margaritov:prefetched DBLP:conf/micro/MargaritovUBG19
meza:revisiting DBLP:conf/dsn/MezaWKM15
misel:prediction DBLP:conf/hpca/PapadopoulouTSM15
navarro:practical DBLP:conf/osdi/NavarroIDC02
lagar:snowflock DBLP:conf/eurosys/Lagar-CavillaWSPRLBS09
lu:how DBLP:conf/ndss/LuLN016
lustig:tlb DBLP:journals/taco/LustigBM13
park:hybrid DBLP:conf/isca/ParkHJH17
panwar:making DBLP:conf/asplos/PanwarPG18
picorel:near DBLP:conf/IEEEpact/PicorelJF17
pham:colt DBLP:conf/micro/PhamVJB12
pham:large DBLP:conf/micro/PhamVLB15
pham:increasing DBLP:conf/hpca/PhamBEL14
power:supporting DBLP:conf/hpca/PowerHW14
randal:ideal DBLP:journals/csur/Randal20
ryoo:rethinking DBLP:conf/isca/RyooGSJ17
seznec:concurrent DBLP:journals/tc/Seznec04
shahrad:serverless DBLP:conf/usenix/ShahradFGCBCLTR20
shillaker:faasm DBLP:conf/usenix/ShillakerP20
tailluri:surpassing DBLP:conf/asplos/TalluriH94
tang:assessment DBLP:conf/dsn/TangCTS06
ustiugov:design DBLP:conf/memsys/UstiugovDPSBFP18
verma:large DBLP:conf/eurosys/VermaPKOTW15
vesely:observations DBLP:conf/ispass/VeselyBOLB16
vrable:scalability DBLP:conf/sosp/VrableMCMVSVS05
yan:translation DBLP:conf/isca/YanLNB19
yaniv:hash DBLP:conf/sigmetrics/YanivT16
yu:characterizing DBLP:conf/cloud/YuLDXZLYQ020
wang:replayable DBLP:conf/eurosys/WangHW19
zhang:balancing DBLP:conf/hpca/ZhangZJLC17
zhang:fast DBLP:conf/vee/ZhangGBB11
zhang:mellow DBLP:conf/isca/ZhangNFSXC16
zhang:optimizing DBLP:conf/usenix/ZhangDBG13
zhu:twinkle DBLP:conf/infocom/ZhuJX11

belay:dune DBLP:conf/osdi/BelayBMTMK12
kivity:osv DBLP:conf/usenix/KivityLCEHMZ14
%hand:unikernels DBLP:DBLP:conf/asplos/MadhavapeddyMRSSGSHC13
oakes:sock DBLP:conf/usenix/OakesYZHHAA18
akkus:sand DBLP:conf/usenix/AkkusCRSSBAH18
nelson:migration DBLP:conf/usenix/NelsonLH05
clark:migration DBLP:conf/nsdi/ClarkFHHJLPW05
openlambda:hotcloud DBLP:conf/hotcloud/HendricksonSHVA16
openlambda:login DBLP:journals/usenix-login/HendricksonSOHV16
